Exposing and exploiting structure: optimal code generation for high-order finite element methods

Code generation based software platforms, such as Firedrake, have become popular tools for developing complicated finite element discretisations of partial differential equations. We extended the code generation infrastructure in Firedrake with optimisations that can exploit the structure inherent to some finite elements. This includes sum factorisation on cuboid cells for continuous, discontinuous, H(div) and H(curl) conforming elements. Our experiments confirm optimal algorithmic complexity for high-order finite element assembly. This is achieved through several novel contributions: the introduction of a more powerful interface between the form compiler and the library providing the finite elements; a more abstract, smarter library of finite elements called FInAT that explicitly communicates the structure of elements; and form compiler algorithms to automatically exploit this exposed structure.

==> data/bicurlcurl.dat <==
C a b
3591731045.44 1 8
677993317.64 1 12


==> data/bicurlcurl_base.csv <==
degree,rate
1,7988723.932629091
2,1726012.6715199475
3,521987.6558308697
4,174410.94047272974
5,51797.749994049525
6,13246.76442466858
7,6132.405015779685
8,3150.052953645629


==> data/bicurlcurl_spectral.csv <==
degree,rate
1,8500523.217924235
2,2220032.026218031
3,1300702.988140688
4,642954.637274111
5,366207.81409161387
6,186340.21254035746
7,118290.85440990113
8,70494.36666037289
9,42952.10832849641
10,26551.507942241275
11,19368.12771612483
12,14397.569297681282


==> data/bihyperelastic.dat <==
C a b
597139842.797 1 8
480367664.629 1 12


==> data/bihyperelastic_base.csv <==
degree,rate
1,1637600.559896146
2,478078.65428957506
3,123155.52779542113
4,38387.540929298826
5,5140.51293907962
6,1637.921989402017
7,775.014323115906
8,402.1070962488913


==> data/bihyperelastic_spectral.csv <==
degree,rate
1,2416082.800016044
2,1291515.5734034104
3,867785.5865186538
4,542782.2438399222
5,264925.8419889883
6,157156.17253142176
7,94423.86860852539
8,59242.74211680307
9,31995.768422691865
10,20683.64768741391
11,16884.428189345814
12,11948.285689722257


==> data/bipoisson.dat <==
C a b
11362585864.1 1 10
1733027199.8 1 16
993505612.18 1 16


==> data/bipoisson_base.csv <==
degree,rate
1,6283524.343009421
2,4301068.965492404
3,1772886.5114074596
4,754658.0999234087
5,291028.3375606841
6,139821.10206420705
7,55712.74468156342
8,8126.192502341544
9,4062.4653690720056
10,2462.119929814076


==> data/bipoisson_flops.csv <==
degree,coffee,spectral,gll_spectral
1,6621,3305,3977
2,112008,31224,15114
3,1305281,169729,42881
4,9188852,671352,103292
5,45922449,2125209,220989
6,180096848,5721136,431558
7,590213033,13625769,783689
8,1684808076,29491104,1341336
10,10094311064,111278664,3418274
12,44917297508,339613864,7561364
14,161583674592,888854592,15052062
16,495534220028,2070711696,27623408
20,3291485938644,8700187224,77612844
24,15719087239532,28615052032,183052232
28,59535464978756,79134772104,381113156
32,189878444914908,192315381744,722828064


==> data/bipoisson_spectral.csv <==
degree,rate
1,9086348.913230838
2,4589096.370038831
3,2302909.0737820133
4,1353678.5182370064
5,842676.895183146
6,563142.6446411022
7,365177.2959951673
8,239196.8364045002
9,167165.12138795535
10,92041.07639271716
11,66761.05958161577
12,45901.05553011461
13,34756.07405450855
14,26858.992208228854
15,21603.664242376894
16,16432.23074738697


==> data/bipoisson_underintegration.csv <==
degree,rate
1,10875559.93797119
2,10366738.270726
3,5603605.393124664
4,4094107.9146892442
5,2978849.907342323
6,2121352.191474093
7,1558530.721166722
8,1077213.6162298822
9,813387.6589099213
10,644343.8333858659
11,500981.86006011756
12,380101.87724692666
13,254195.4643302996
14,217953.7424390378
15,172121.3538649164
16,156052.07340499328


==> data/curlcurl.dat <==
C a b
1978638362.13 1 8
1178227338.34 1 32


==> data/curlcurl_base.csv <==
degree,rate
1,28032911.35947694
2,35073471.46033737
3,23148171.579726472
4,14271027.118594319
5,8774049.49986884
6,2420927.1721926653
7,1206229.2216824277
8,810371.653982728


==> data/curlcurl_spectral.csv <==
degree,rate
1,63343129.27801993
2,96596899.1989336
3,121656200.67681016
4,94546226.64466538
5,98424047.26458247
6,99308604.48072915
7,117019364.89701582
8,86645749.49857937
9,87284165.88467617
10,81855660.48451857
11,79765363.461931
12,66628228.56327673
13,72080400.87547435
14,63713779.4448122
15,51562224.983977914
16,48411162.34994723
17,53328563.37303829
18,57946733.87169288
19,62513785.668769374
20,57049630.506598026
21,46440102.4690904
22,48386943.25464213
23,48007774.427257456
24,46794237.10574217
25,43351092.25650197
26,44986526.22695728
27,40618061.66887321
28,36963696.20828279
29,35897974.50408514
30,33916069.20352291
31,33709403.21753855
32,30035743.34006132


==> data/curlcurl_spmv.csv <==
degree,rate
1,199212917.80182225
2,71151398.07238773
3,34793663.984652266
4,19198299.417070486
5,11900978.927959427
6,7116975.969676939
7,5497218.192129116
8,3013554.370758541
9,2699333.4838268515
10,2039842.4571928075
11,1590318.7129284982
12,1272289.4191983205


==> data/hyperelastic.dat <==
C a b
676836392.918 1 8
254375827.599 1 32


==> data/hyperelastic_base.csv <==
degree,rate
1,9598199.100102542
2,8425777.5502761
3,5312732.217460965
4,3485147.971017561
5,1848277.7741391528
6,1152601.9910302227
7,769376.0544404533
8,515144.2156394853


==> data/hyperelastic_spectral.csv <==
degree,rate
1,22603175.895836826
2,39426707.83080095
3,28873946.10430314
4,20304040.99057442
5,20369164.452758197
6,19027351.657207686
7,24910274.425621916
8,19285421.880882647
9,18361784.39160621
10,17529205.060235377
11,19805045.122058123
12,16400532.02485367
13,14404517.578382166
14,12965245.193000698
15,15553600.668586606
16,12132527.718200969
17,11433926.17273236
18,10831781.094617676
19,12469132.759350985
20,10401635.45648541
21,9334614.610846402
22,10289905.0879647
23,9384074.911238234
24,8110109.70993581
25,7604494.585305544
26,7540254.48334114
27,7544167.136143828
28,7289267.681800465
29,6172776.366261716
30,7272182.214157289
31,7037887.944847027
32,7219725.39688779


==> data/hyperelastic_spmv.csv <==
degree,rate
1,120391043.08537804
2,50012074.55077835
3,25220798.489377584
4,14018494.916485196
5,9224130.402061725
6,5655175.699533353
7,4476268.999497728
8,2430355.859471983
9,2328470.3460835274
10,1795713.0386056276
11,1410515.7366488122
12,1121266.408173998


==> data/poisson.dat <==
C a b
4525116284.76 1 12
1472615996.2 1 32


==> data/poisson_base.csv <==
degree,rate
1,28130639.81053827
2,47545225.42322906
3,38786263.90668084
4,26752396.425673366
5,19969156.676635943
6,12801888.539308848
7,8549065.945575397
8,5518450.177003121
9,3021070.2049389347
10,1897811.8068057497
11,1455528.2219370257
12,994843.1416215602


==> data/poisson_spectral.csv <==
degree,rate
1,77189518.16743942
2,129835638.24329047
3,149048218.3399979
4,124026062.30847287
5,130312380.89007676
6,149706237.9329523
7,120475195.24900532
8,101163728.64235456
9,96228581.6863005
10,97194167.23998302
11,91914595.97568832
12,85772453.44663708
13,79528324.98674703
14,75258011.46113038
15,56745060.47903294
16,77974085.20052484
17,75840707.14878955
18,80224004.7332046
19,81600908.51756975
20,64232914.682652436
21,61966528.84376719
22,62868909.18289833
23,61569531.11568851
24,56943350.26505332
25,51424399.141419634
26,49361976.471019804
27,54967784.13098608
28,45898223.800139025
29,45975760.38772413
30,45961147.87855983
31,38629606.232351564
32,39147148.310368866


==> data/poisson_spmv.csv <==
degree,rate
1,235776360.52966827
2,104624540.28185722
3,57875445.52085284
4,36732115.614843816
5,23972758.149063695
6,16777305.15470699
7,11901948.871296832
8,8759008.81213342
9,6568017.032423327
10,4987210.928867514
11,3751288.7738440232
12,2588287.2059081458
13,2621571.492627093
14,2162624.7991638104
15,1800872.0552155059
16,1537749.0735650584


==> data/stokes_momentum_base.csv <==
degree,rate
1,6922598.780502713
2,4297867.509538476
3,1696932.0423958297
4,835192.6453668125
5,142174.1041218146
6,64434.70830435322
7,32203.774767771694


==> data/stokes_momentum_spectral.csv <==
degree,rate
1,8187403.124941585
2,7551250.272510827
3,5957165.597220528
4,4605934.637789112
5,2839698.2483810913
6,1713744.24127657
7,1040848.4579548225

